Distributed Online Convex Optimization with Improved Dynamic Regret

In this paper, we consider the problem of distributed online convex optimization, where a group of agents collaborate to track the global minimizers of a sum of time-varying objective functions in an online manner. Specifically, we propose a novel distributed online gradient descent algorithm that relies on an online adaptation of the gradient tracking technique used in static optimization. We show that the dynamic regret bound of this algorithm has no explicit dependence on the time horizon and, therefore, can be tighter than existing bounds especially for problems with long horizons. Our bound depends on a new regularity measure that quantifies the total change in the gradients at the optimal points at each time instant. Furthermore, when the optimizer is approximatly subject to linear dynamics, we show that the dynamic regret bound can be further tightened by replacing the regularity measure that captures the path length of the optimizer with the accumulated prediction errors, which can be much lower in this special case. We present numerical experiments to corroborate our theoretical results.

==> bios/bio_Yan.txt <==
Yan Zhang (S’16) received his bachelor’s degree in mechanical engineering from Tsinghua University, Beijing, China in 2014, and his master's degree in mechanical engineering from Duke University, Durham, NC in 2016. Currently, he is pursuing a doctoral degree in mechanical engineering at Duke University, Durham, NC.
His research interests include distributed optimization and distributed reinforcement learning algorithms.





Vahid Tarokh worked at AT&T Labs-Research and AT&T Wireless Services until August 2000 as Member, Principal Member of Technical Staff and, finally, as the Head of the Department of Wireless Communications and Signal Processing. In September 2000, he joined the Massachusetts Institute of Technology (MIT) as an Associate Professor of Electrical Engineering and Computer Science. In June 2002, he joined Harvard University as a Gordon McKay Professor of Electrical Engineering and Hammond Vinton Hayes Senior Research Fellow. He was named Perkins Professor of Applied Mathematics, and Hammond Vinton Hayes Senior Research Fellow of Electrical Engineering in 2005. In Jan 2018, He joined Duke University, as the Rhodes Family Professor of Electrical and Computer Engineering, Bass Connections Endowed Professor, and Professor of Computer Science, and Mathematics. From Jan 2018 to May 2018, He was also a Gordon Moore Distinguished Scholar in the California Institute of Technology (CALTECH).  Since Jan 2019, he has also been named as a Microsoft Data Science Investigator at Duke University.
 
He has supervised 33 Post-doctoral Fellow and 16 PhD students; over 55% of these are Professors at Research Universities, and the rest are research scientists at various US Government labs (Lincoln Labs, NASA), and industrial labs. In addition to these, he has supervised 12 M.S. thesis, one undergraduate thesis, and 3 M.S. non-thesis students. In the summer of 2016, Dr. Tarokh supervised 6 High School Summer Student Research on development of tactile gloves and applications, under a US Army HSAP Program.




Michael M. Zavlanos (S'05M'09SM'19) received the Diploma in mechanical engineering from the National Technical University of Athens (NTUA), Athens, Greece, in 2002, and the M.S.E. and Ph.D. degrees in electrical and systems engineering from the University of Pennsylvania, Philadelphia, PA, in 2005 and 2008, respectively.

He is currently an Associate Professor in the Department of Mechanical Engineering and Materials Science at Duke University, Durham, NC. He also holds a secondary appointment in the Department of Electrical and Computer Engineering and the Department of Computer Science. Prior to joining Duke University, Dr. Zavlanos was an Assistant Professor in the Department of Mechanical Engineering at Stevens Institute of Technology, Hoboken, NJ, and a Postdoctoral Researcher in the GRASP Lab, University of Pennsylvania, Philadelphia, PA. His research focuses on control theory and robotics and, in particular, networked control systems, distributed robotics, cyber-physical systems, and learning for control.

Dr. Zavlanos is a recipient of various awards including the 2014 Naval Research Young Investigator Program (YIP) Award and the 2011 National Science Foundation Faculty Early Career Development (CAREER) Award.
